Fast Interleaved Bidirectional Sequence Generation

Independence assumptions during sequence generation can speed up inference, but parallel generation of highly inter-dependent tokens comes at a cost in quality. Instead of assuming independence between neighbouring tokens (semi-autoregressive decoding, SA), we take inspiration from bidirectional sequence generation and introduce a decoder that generates target words from the left-to-right and right-to-left directions simultaneously. We show that we can easily convert a standard architecture for unidirectional decoding into a bidirectional decoder by simply interleaving the two directions and adapting the word positions and self-attention masks. Our interleaved bidirectional decoder (IBDecoder) retains the model simplicity and training efficiency of the standard Transformer, and on five machine translation tasks and two document summarization tasks, achieves a decoding speedup of ~2X compared to autoregressive decoding with comparable quality. Notably, it outperforms left-to-right SA because the independence assumptions in IBDecoder are more felicitous. To achieve even higher speedups, we explore hybrid models where we either simultaneously predict multiple neighbouring tokens per direction, or perform multi-directional decoding by partitioning the target sequence. These methods achieve speedups to 4X-11X across different tasks at the cost of <1 BLEU or <0.5 ROUGE (on average). Source code is released at https://github.com/bzhangGo/zero.

==> emnlp_response.txt <==
Dear reviewers,

Thanks very much for your constructive comments. We will add all the mentioned references in our revised version.

* On the similarity with SA and novelty
Please notice that we combined the strengths of bidirectional decoding (Zhou et al, 2019) and SA (Wang et al, 2018). The proposed IBDecoder leverages the masking strategy from SA for efficient modeling training, while integrates the bidirectional decoding to improve SA's translation quality. This integration enables efficient training and decoding, and allows IBDecoder to achieve better trade-off between translation performance and decoding efficiency. 

# Rico: shouldn't this be Zhou et al. (2019)? We're making the point below that Zhang et al. is very different. Zhou et al. is already semi-autoregressive, so I think it's not accurate to say that this is the main contribution, or sth. that "has never been investigated before".
# Biao: corrected.

* On related work speeding up autoregressive decoding
Thanks for pointing out several related work, like (Hu et al, 2018; Zhang et al, 2018), which improves the decoding efficiency for auto-regressive decoding. Please notice that this line of research is orthogonal to our model, and can also be used to improve IBDecoder theoretically. We will add this research direction to our discussion.

# Rico: maybe we can make a general comment about auto-regressive methods (Hu et al. (2018); Zhang et al. (2018)), sth like:
# Two reviewers pointed out work on speeding-up autoregressive decoding (Hu et al. (2018); Zhang et al. (2018)). This research is orthogonal to semi-autoregressive methods, but we will add this research direction to our discussion.

To area chair:

Dear area chair,

We want to draw your attention to unfair criticisms by reviewer #3:

== R3 argues that "The idea of speeding up inference by bidirectional decoding is already proposed in BIFT (Zhang et al., 2020)", and "does not show much difference". However, BIFT is technically very different, and not proposed for speeding up inference. According to results given by Zhang et al, (2020), BIFT yields a training and decoding speedup of 0.61x and 0.89x, respectively, both actually **slower** than the Transformer baseline. BIFT  aims at improving translation quality, rather than decoding speed, and adds substantial modelling complexity.

== R3 lists the similarity to "Learning to Recover from Multi-Modality Errors for Non-Autoregressive Neural Machine Translation" as a weakness. However, R3 acknowledges that this paper was published after the EMNLP submission deadline, so this criticism is completely invalid.

# Rico: I tried to add the gist of this to the first point. Don't think we need to go back to this point twice.
# == R3 argues that "The ideas are not entirely novel." and "the bidirectional decoder proposed here does not show much difference (compared to BIFT)." However, our model differs significantly from BIFT. BIFT consists of a L2R decoder, a R2L decoder and a cross-decoder module for the interaction between the left-to-right and right-to-left contexts. Ours, by contrast, only includes one decoder by manipulating attention masks and target token orders. Our method is simple, yet efficient. Degrading our model by the simplicity is not fair to us.

#Ivan: "Degrading by the simplicity"? Sorry, don't get it.
# Do you suggest not to mention specific slow-down numbers for BIFT? Probably a good idea to keep them?


Reference:
Synchronous bidirectional inference for neural sequence generation. Zhang et al, 2020, 

best and thanks,
The Authors

===============================================================================
Weak points mentioned by reviewers:

= R1:

However, if the comparison is fair (without KD), the proposed method can increase the decoding efficiency by about 2 times on the translation task, but also lose a lot of translation accuracy (-0.7 BLEU). This is a bit unacceptable.

The idea is not very novel, and similar with the previous works, such as SA.
Besides, the experimental results are not very strong. In the case of loss of translation accuracy, the translation speed increases by only about twice.

Questions:
I am confusing about the equation 4, what do i and j represent? could give a detailed explanation to this equation by some simple examples?

Are the attention masks in Figure 1 applied during training? I do not understand why the model still mask the last two words for the situation of (IMDecoder, h = 4, c = 1)? For the Figure 1(d), you predict 4 tokens once, one token for one direction; For the Figure 1(e), you also predict 4 tokens once, two tokens for one direction, right?

I don't understand why the author added the comparison between w/ and w/o KD, which seems abrupt. Are you just to improve translation performance through KD? Is KD generally used as a technology for NAT? In addition, the author did not introduce the specific details about how to combine the KD with the four models in Table 1. KD needs to train a teacher model first, which will also reduce training efficiency.

How do you do post processing to recover the original word order for each hypothesis?

It can be observed from Table 1 that the translation performance of the IMDecoder method is far lower than the other three models. Why does the author still propose the IMDecoder method?

The proposed method needs to modify both the training process and the beamsearch process at inference, right?

Missing References
Improved Beam Search with Constrained Softmax for NMT (Hu et al. 2018)

Some other works which aim to improve the effectiveness of the decoding should also be cited.

The work of Hu et al. 2018 could accelerates the translation speed more than 3.5 times compared to the standard beam search algorithm while keeping the same translation quality.

Response:
* On the translation accuracy
Please notice that our approach (even without w/o KD) outperforms or performs the same as the Transformer baseline on 2 out of 5 translation tasks when a beam size of 4 is used, and this number increases to 3 out of 5 when using greedy decoding. Our method generalizes over different language pairs and training data conditions. Overall, our method w/o KD delivers comparable performance against the Transformer baseline.

* On your questions
* on equation 4
= i and j denote the row and column index of the squared masking matrix M (size nxn), respectively. Take the case h=c=1 (the vanilla Transformer) as example, Eq. 4 means that we put value 0 on entries whose row index is greater than or equal to its column index, and -inf for others (basically, 0 values are for low-triangle part). 

* on the attention masks
= Yes, your understanding of prediction for Figure 1(d,e) is correct. Please notice that the dark solid circle in Figure 1(f) denotes *allowed* attention positions. For IMDecoder (Figure 1d, h=4, c=1), the first four tokens can attend over the first four positions, but can't access future tokens, i.e the last two words.

* why we use knowledge distillation (KD)
= yes, almost all semi- and non-autoregressive NMT work uses KD to improve translation quality; we show results with and without KD to provide more points of comparison.
We employed the vanilla KD algorithm: we first use the trained Transformer baseline model to translate the whole training data with beam search, and then use the translated corpus to retrain our NMT model.

* on how to recover the original word order
= The postprocessing is simply to split and recombine the decoded tokens. Take h=2, c=1 as example. It works as "decode_tokens = decode_tokens[::2] + decode_tokens[1::2][::-1]" in python.

* on the motivation for the IMDecoder
= The motivation behind IMDecoder and IBDecoder+SA is to explore ways to produce multiple target tokens at one decoding step.
From the perspective of research, we could either increase "h" (IMDecoder) or "c" (SA). IMDecoder offers a potential direction for this purpose. Although it delivers inferior performance, it might be strengthened by exploring flexible generation orders (Emelianenko et al., 2019; Gu et al., 2019) in the future. 

# Rico: I think you don't need to respond to this point. This isn't really a strong response (IMDecoder doesn't currently work well), and you don't need to draw further attention to this.

* on whether beam search is modified:
= Yes, we modified both training and beam search process (see 4.2).


= R2:

Some parts of the method are not thoroughly investigated. I am very confused why IBDecoder can speedup more than 2x (2.33 beam=1). If predicting two words one step, this may accelerate decoder at most 2X i think. But has no effect on encoder, right? Does it means IBDecoder predicts shorter translations than transformer? For both IBDecoder and SA, they predict two words a time. But why the speedup ratio is different? IBDecoder has a speedup of 1.9 whereas SA 1.5 (beam=4). The auther should give some explanations about this.

This paper's model is also a kind of Semi-Autoregressive model, and should be compared with the nonauto-regressive methods (Gu et al., 2017, Wei et al., 2019 etc.).


Response:
* On speedup beyond 2x
Your understanding about the 2X upperbound is correct. The major efficiency of IBDecoder and SA comes from the reduced decoding step. When two words are predicted simultaneously, an upper bound of 2x speedup should be expected. Please notice that the speedup 2.33x is achieved by IBDecoder with *greedy decoding*, compared to the Transformer baseline with *beam search*. Under the same beam search algorithm, IBDecoder yields a speedup of 1.9x (approaching 2x).

* On efficiency difference between IBDecoder and SA
The superiority of IBDecoder against SA in decoding efficiency (1.9x vs. 1.5x) comes from the proposed Algorithm 1. If the translation is of length N, our decoding algorithm involves N/2 recurrent search steps when two tokens are predicted per step.
By contrast, in the SA paper (based on the released source code by the authors), they still perform N recurrent search steps by caching the two predictions. Longer recurrence at decoding results in extra computational overhead, such as manipulating the caches, thus decreasing efficiency.

* On comparison with non-autoregressive methods
We offered such comparison against several state-of-the-art non-autoregressive models in Table 6, such as Levenshtein Transformer (Gu et al, NeurIPS 2019). Our method achieves comparable performance (27.00 vs 27.27), while delivering better decoding efficiency (4.41x vs 4.01x).

= R3:

The ideas are not entirely novel. The idea of speeding up inference by bidirectional decoding is already proposed in BIFT (Zhang et al., 2020), and the bidirectional decoder proposed here does not show much difference. The idea of multi-directional decoding is similar to RecoverSAT (Learning to Recover from Multi-Modality Errors for Non-Autoregressive Neural Machine Translation, published after the submission deadline).

Ideas are not entirely novel.

Questions for the Author(s)
1.    In table 1, there are no KD results for Transformer, so I think it’s not a fair comparison between table line 1 and table line 2-4. When teacher and student are the same, sometimes KD still can improve the model performance.
2.    In table 4, you only report the student performance of Transformer when L=2. Can your method beat the L=1 Transformer in both speedup and BLEU?

Missing References
1.    Speeding Up Neural Machine Translation Decoding by Cube Pruning. EMNLP 2018. This paper applied cube pruning to speed up the beam search process in NMT.
2.    Retrieving Sequential Information for Non-Autoregressive Neural Machine Translation. ACL 2019. This paper proposed to recover the NAT performance by training it with sequence-level objectives.

3.    Learning to Recover from Multi-Modality Errors for Non-Autoregressive Neural Machine Translation. ACL 2020. This paper proposed RecoverSAT to generate a translation as a sequence of segments.


Response:
* On comparison to BIFT (Zhang et al, 2020)
We believe there are some important misunderstandings about the BIFT model.
Firstly, our model differs from BIFT significantly despite that we both model bidirectional decoding. BIFT involves a L2R decoder (Eq. 25, Zhang et al, 2020), a R2L decoder (Eq. 27, Zhang et al, 2020), and a cross-decoder module (Eq. 26, 28, Zhang et al, 2020) to enable interaction between the left-to-right and right-to-left contexts. By contrast, we integrate all of them into one joint decoder by manipulating the target token order. Our method is much simpler, light-weight and efficient.
Secondly, BIFT can't accelerate decoding or training. Below are training/decoding timing results from Zhang et al. (2020) Table 5:
----------
Model       | Train | Test
Transformer | 2.07  | 19.97
BIFT        | 1.26  | 17.87
----------
where Train denotes the number of global training steps per second; Test indicates the amount of translated sentences in one second. In other words, the training and decoding speedup is 0.61x and 0.89x, respectively, both slower than the Transformer baseline.

* On relationship with RecoverSAT
This is an interesting paper that we're happy to cite and discuss in the camera-ready version. However, since it was submitted after the EMNLP submission deadline, this should be considered contemporaneous and not affect the review.


* On your questions

* On whether KD improves the baseline Transformer:
= We will include results with Transformer + KD in the final version of our paper:
---------
Model            | BLEU
Transformer      | 26.9
Transformer + KD | 27.3
IBDecoder  + KD  | 27.1
---------
Overall, the performance of IBDecoder remains comparable to that of Transformer, even if the latter uses KD.

* On the comparison to a one-layer Transformer:
= We offer the performance of Transformer with L=1 on WMT14 En-De as follows:
---------
Model                   | BLEU | Speedup
Transformer + KD (L=2)  | 26.7 | 2.32x
Transformer + KD (L=1)  | 26.0 | 2.69x
IBDecoder + KD (L=2)    | 26.6 | 4.41x
---------
This shows that IBDecoder with L=2 outperforms Transformer with L=1 in terms of both translation performance and decoding speed. Halving the number of layers does not offer a 2x speedup because of other costs, such as the prediction layer with softmax.

===============================================================================

All reviews:


Review #1
What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
The authors present interleaved bidirectional sequence generation to accelerate decoding by enabling generation from the left-to-right and right-to-left directions simultaneously.

The proposed model contributes to convert the standard architecture for unidirectional decoding into a bidirectional decoder, achieving a decoding speedup of ∼2× compared to autoregressive decoding with comparable quality.

The main strengths are that these methods achieve speedups to 4×–11× across different tasks at the cost of<1 BLEU or <0.5 ROUGE (on average).

However, if the comparison is fair (without KD), the proposed method can increase the decoding efficiency by about 2 times on the translation task, but also lose a lot of translation accuracy (-0.7 BLEU). This is a bit unacceptable.

Reasons to accept
The experiment is very adequate, and the comparative experiment with related work is also sufficient. Analytical experiments are also more convincing.
The paper is well written without obvious grammatical errors and typos.

Reasons to reject
The idea is not very novel, and similar with the previous works, such as SA.
Besides, the experimental results are not very strong. In the case of loss of translation accuracy, the translation speed increases by only about twice.

Reproducibility:	4
Overall Recommendation:	3
Questions for the Author(s)
I am confusing about the equation 4, what do i and j represent? could give a detailed explanation to this equation by some simple examples?

Are the attention masks in Figure 1 applied during training? I do not understand why the model still mask the last two words for the situation of (IMDecoder, h = 4, c = 1)? For the Figure 1(d), you predict 4 tokens once, one token for one direction; For the Figure 1(e), you also predict 4 tokens once, two tokens for one direction, right?

I don't understand why the author added the comparison between w/ and w/o KD, which seems abrupt. Are you just to improve translation performance through KD? Is KD generally used as a technology for NAT? In addition, the author did not introduce the specific details about how to combine the KD with the four models in Table 1. KD needs to train a teacher model first, which will also reduce training efficiency.

How do you do post processing to recover the original word order for each hypothesis?

It can be observed from Table 1 that the translation performance of the IMDecoder method is far lower than the other three models. Why does the author still propose the IMDecoder method?

The proposed method needs to modify both the training process and the beamsearch process at inference, right?

Missing References
Improved Beam Search with Constrained Softmax for NMT (Hu et al. 2018)

Some other works which aim to improve the effectiveness of the decoding should also be cited.

The work of Hu et al. 2018 could accelerates the translation speed more than 3.5 times compared to the standard beam search algorithm while keeping the same translation quality.


Review #2
What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
The paper proposes a method to accelerate Transformer decoding by predicting multiple words at one time step, which is inspired by the related work of SA (wang et al. 2018), and can be viewed as a compromise of the auto-regressive and nonauto-regressive decoding paradigm. The only difference lies in decoding directions: both l2r and r2l decoding are employed whereas wang et al. 2018 decodes only from l2r.
The work is clearly written and easy to follow.

Reasons to accept
This paper exploers a variety of SA with a several models (i.e. IBD, IBD+SA and IMD), and can be a good reference to researchers who is interested in this direction

For most part of the paper, methods and experiments are clearly presented

Reasons to reject
Some parts of the method are not thoroughly investigated. I am very confused why IBDecoder can speedup more than 2x (2.33 beam=1). If predicting two words one step, this may accelerate decoder at most 2X i think. But has no effect on encoder, right? Does it means IBDecoder predicts shorter translations than transformer? For both IBDecoder and SA, they predict two words a time. But why the speedup ratio is different? IBDecoder has a speedup of 1.9 whereas SA 1.5 (beam=4). The auther should give some explanations about this.

This paper's model is also a kind of Semi-Autoregressive model, and should be compared with the nonauto-regressive methods (Gu et al., 2017, Wei et al., 2019 etc.).

Reproducibility:	4
Overall Recommendation:	3.5

Review #3
What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
This work proposes a bidirectional decoder (IBDecoder) that generates target words from the left-to-right and right-to-left directions simultaneously, which achieves a decoding speedup of 2× and does not cause much degradation in translation quality. They also go beyond bidirectional generation and explore multi-directional decoding and semi-autoregressive decoding, which achieves higher speedup but causes more degradation in translation quality.
Strengths: The paper is well-written and presents some interesting ideas that are not entirely new but effective in speeding up the inference. The experiments compare all relevant alternatives and underline the effectiveness of the proposed approach.

Weaknesses: The ideas are not entirely novel. The idea of speeding up inference by bidirectional decoding is already proposed in BIFT (Zhang et al., 2020), and the bidirectional decoder proposed here does not show much difference. The idea of multi-directional decoding is similar to RecoverSAT (Learning to Recover from Multi-Modality Errors for Non-Autoregressive Neural Machine Translation, published after the submission deadline).

Reasons to accept
Well written and presents a solid evaluation.
Reasons to reject
Ideas are not entirely novel.
Reproducibility:	5
Overall Recommendation:	3
Questions for the Author(s)
1.    In table 1, there are no KD results for Transformer, so I think it’s not a fair comparison between table line 1 and table line 2-4. When teacher and student are the same, sometimes KD still can improve the model performance.
2.    In table 4, you only report the student performance of Transformer when L=2. Can your method beat the L=1 Transformer in both speedup and BLEU?

Missing References
1.    Speeding Up Neural Machine Translation Decoding by Cube Pruning. EMNLP 2018. This paper applied cube pruning to speed up the beam search process in NMT.
2.    Retrieving Sequential Information for Non-Autoregressive Neural Machine Translation. ACL 2019. This paper proposed to recover the NAT performance by training it with sequence-level objectives.

3.    Learning to Recover from Multi-Modality Errors for Non-Autoregressive Neural Machine Translation. ACL 2020. This paper proposed RecoverSAT to generate a translation as a sequence of segments.
